Do Post-Starburst Galaxies Host Compact Molecular Gas Reservoirs?

We analysed the high-resolution (up to $\sim$0.2") ALMA CO (2-1) and 1.3 mm dust continuum data of eight gas-rich post-starburst galaxies (PSBs) in the local Universe, six of which had been studied by Smercina et al. (2022). In contrast to this study reporting the detections of extraordinarily compact (i.e., unresolved) reservoirs of molecular gas in the six PSBs, our visibility-plane analysis resolves the CO (2-1) emission in all eight PSBs with effective radii ($R_\mathrm{e,CO}$) of $0.8_{-0.4}^{+0.9}$ kpc, typically consisting of gaseous components at both circumnuclear and extended disc scales. With this new analysis, we find that the CO sizes of gas-rich PSBs are compact with respect to their stellar sizes (median ratio $=0.43_{-0.21}^{+0.27}$), but comparable to the sizes of the gas discs seen in local luminous infrared galaxies (LIRGs) and early-type galaxies. We also find that the CO-to-stellar size ratio of gas-rich PSBs is potentially correlated with the gas depletion time scale, placing them as transitional objects between LIRGs and early-type galaxies from an evolutionary perspective. Finally, the star formation efficiency of the observed PSBs appear consistent with those of star-forming galaxies on the Kennicutt-Schmidt relation, showing no sign of suppressed star formation from turbulent heating.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
